Advection-dominated accretion flow for the varied transition luminosities in black hole X-ray binaries

Observationally, two main spectral states, i.e., the low/hard state and the high/soft state, are identified in black hole X-ray binaries (BH-XRBs). Meanwhile, the transitions between the two states are often observed. In this paper, we re-investigate the transition luminosities in the framework of the self-similar solution of the advection-dominated accretion flow (ADAF). Specifically, we search for the critical mass accretion rate $\dot m_{\rm crit}$ of ADAF for different radii $r$ respectively. It is found that $\dot m_{\rm crit}$ decreases with decreasing $r$. By testing the effects of BH mass $m$, the magnetic parameter $\beta$ and the viscosity parameter $\alpha$, it is found that only $\alpha$ has significant effects on $\dot m_{\rm crit}-r$ relation. We define the minimum $\dot m_{\rm crit}$ (roughly at the innermost stable circular orbit) as the hard-to-soft transition rate $\dot m_{\rm tr: H\rightarrow S}$, above which BH will gradually transit from the low/hard state to the high/soft state, and $\dot m_{\rm crit}$ at $30$ Schwarzschild radii as the soft-to-hard transition rate $\dot m_{\rm tr: S\rightarrow H}$, below which BH will gradually transit from the high/soft state to the low/hard state. We derive fitting formulae of $\dot m_{\rm tr: H\rightarrow S}$ and $\dot m_{\rm tr: S\rightarrow H}$ as functions of $\alpha$ respectively. By comparing with observations, it is found that the mean value of $\alpha$ are $\alpha \sim 0.85$ and $\alpha \sim 0.33$ for the hard-to-soft transition and the soft-to-hard transition respectively, which indicates that two classes of $\alpha$ are needed for explaining the hysteresis effect during the state transition. Finally, we argue that such a constrained $\alpha$ may provide valuable clues for further exploring the accretion physics in BH-XRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
